Les Houches 2011: Physics at TeV Colliders New Physics Working Group Report

We present the activities of the "New Physics" working group for the "Physics at TeV Colliders" workshop (Les Houches, France, 30 May-17 June, 2011). Our report includes new agreements on formats for interfaces between computational tools, new tool developments, important signatures for searches at the LHC, recommendations for presentation of LHC search results, as well as additional phenomenological studies.

==> nphiggs/plots/contour1.dat <==
#x coords
111.004734929
111.047851144
111.085002274
111.123045443
111.153753509
111.190484942
111.22534395
111.255642389
111.284845379
111.315464356
111.343328719
111.372943199
111.394279739
111.42631965
111.443071489
111.466766168
111.488522808
111.512432288
111.532045114
111.552300247
111.574191571
111.589725042
111.614108675
111.622904002
111.643975299
111.653838025
111.672873952
111.688496786
111.696452995
111.715292081
111.731408399
111.753897479
111.746227228
111.766077825
111.772086978
111.7824793
111.808120502
111.8046081
111.819852259
111.821491994
111.83807735
111.841838738
111.852809795
111.851863003
111.865412678
111.86963868
111.876453239
111.876323929
111.900619187
111.903331616
111.904804502
111.915786882
111.920541346
111.92945275
111.930037642
111.940730767
111.943016965
111.945794892
111.94962824
111.960961765
111.965139436
111.965088305
111.964948831
111.966888747
111.983064653
111.98545095
111.988213258
111.980834385
111.992985397
111.997344224
111.994220235
112.0
112.020532361
112.003290481
112.0
111.999419424
112.0
112.017005224
112.047837282
112.048989436
112.048086692
112.047008225
112.053836701
112.075486818
112.069343763
112.085007242
112.097676324
112.093821644
112.092839206
112.088660366
112.100342019
112.107614664
112.106350679
112.118268517
112.111964185
112.130257939
112.135979586
112.123600965
112.126702774
112.136626888
112.134805735
112.141003493
112.140335463
112.136333636
#y coords
350.0
362.5
375.0
387.5
400.0
412.5
425.0
437.5
450.0
462.5
475.0
487.5
500.0
512.5
525.0
537.5
550.0
562.5
575.0
587.5
600.0
612.5
625.0
637.5
650.0
662.5
675.0
687.5
700.0
712.5
725.0
737.5
750.0
762.5
775.0
787.5
800.0
812.5
825.0
837.5
850.0
862.5
875.0
887.5
900.0
912.5
925.0
937.5
950.0
962.5
975.0
987.5
1000.0
1012.5
1025.0
1037.5
1050.0
1062.5
1075.0
1087.5
1100.0
1112.5
1125.0
1137.5
1150.0
1162.5
1175.0
1187.5
1200.0
1212.5
1225.0
1229.60090648
1237.5
1250.0
1259.12503435
1262.5
1263.33257921
1275.0
1287.5
1300.0
1312.5
1325.0
1337.5
1350.0
1362.5
1375.0
1387.5
1400.0
1412.5
1425.0
1437.5
1450.0
1462.5
1475.0
1487.5
1500.0
1512.5
1525.0
1537.5
1550.0
1562.5
1575.0
1587.5
1600.0


==> nphiggs/plots/contour2.dat <==
#x coords
121.114713934
121.169777938
121.198925386
121.220270266
121.217319999
121.229838761
121.248980064
121.259970724
121.218773648
121.296814568
121.289597907
121.302763236
121.310523233
121.302038678
121.342252082
121.340885226
121.412574755
121.377298939
121.431722179
121.420902967
121.418558384
121.456926892
121.494432944
121.493497216
121.509502672
121.538320884
121.591472637
121.602980139
121.59573029
121.656112048
121.623220306
121.695135315
121.729713499
121.708464982
121.729519363
121.790583431
121.775009886
121.808836141
121.84855971
121.923904254
121.943524677
121.931223988
121.9930476
121.970230132
122.0
122.009511608
122.036054927
122.076631645
122.076512217
122.075092422
122.099182725
122.17734048
122.175590466
122.195533056
122.221541767
122.242986046
122.275137984
122.299917791
122.320240692
122.359584543
122.397402801
122.450355461
122.436685437
122.478700305
122.544522058
122.591214807
122.611874819
122.678019119
122.709743139
122.746910916
122.824785644
122.853673716
122.918003618
122.977842569
123.027376039
123.098474597
123.14625937
123.241104461
123.310206259
123.362265286
123.467462127
123.558247733
123.658924348
123.745405889
123.885773392
123.966494115
124.0
124.026771299
124.091957135
124.209012907
124.280790845
124.367504493
124.446754271
124.537508092
124.602684476
124.669007425
124.745974523
124.802509592
124.873729173
124.920090056
124.966558221
125.045470594
125.096871176
125.142428337
125.189421099
125.245314937
125.281126039
125.345918538
125.379851573
125.408806306
125.462444811
125.507527795
125.550636407
125.570296248
125.625659278
125.642445983
125.670212528
125.703386041
125.737102632
125.758851224
125.798595127
125.807656983
125.843943703
125.875549546
125.900984821
125.934443109
125.941112731
125.970810775
125.988761635
126.0
126.005423341
126.008748036
126.014060595
126.023596538
126.024348797
126.034204094
126.042690318
126.050032867
126.054100222
126.055477186
126.062190808
126.067160159
126.0709282
126.070571404
126.071512397
126.080553482
126.090128113
126.094227053
126.090828897
126.100321643
126.102687949
126.106897195
126.113366404
126.111686934
126.1135298
126.120239164
126.120081622
126.120058129
126.130668046
126.13033012
126.133374867
126.134607296
126.138378046
126.13589402
126.141323841
126.146987232
126.147339529
126.151601822
126.153268452
126.153025948
126.159486757
126.159855099
126.169297616
#y coords
1600.0
1587.5
1575.0
1562.5
1550.0
1537.5
1525.0
1512.5
1500.0
1487.5
1475.0
1462.5
1450.0
1437.5
1425.0
1412.5
1400.0
1387.5
1375.0
1362.5
1350.0
1337.5
1325.0
1312.5
1300.0
1287.5
1275.0
1262.5
1250.0
1237.5
1225.0
1212.5
1200.0
1187.5
1175.0
1162.5
1150.0
1137.5
1125.0
1112.5
1100.0
1087.5
1075.0
1062.5
1054.55469523
1050.0
1037.5
1025.0
1012.5
1000.0
987.5
975.0
962.5
950.0
937.5
925.0
912.5
900.0
887.5
875.0
862.5
850.0
837.5
825.0
812.5
800.0
787.5
775.0
762.5
750.0
737.5
725.0
712.5
700.0
687.5
675.0
662.5
650.0
637.5
625.0
612.5
600.0
587.5
575.0
562.5
550.0
547.300757399
550.0
562.5
575.0
587.5
600.0
612.5
625.0
637.5
650.0
662.5
675.0
687.5
700.0
712.5
725.0
737.5
750.0
762.5
775.0
787.5
800.0
812.5
825.0
837.5
850.0
862.5
875.0
887.5
900.0
912.5
925.0
937.5
950.0
962.5
975.0
987.5
1000.0
1012.5
1025.0
1037.5
1050.0
1062.5
1067.35562082
1075.0
1087.5
1100.0
1112.5
1125.0
1137.5
1150.0
1162.5
1175.0
1187.5
1200.0
1212.5
1225.0
1237.5
1250.0
1262.5
1275.0
1287.5
1300.0
1312.5
1325.0
1337.5
1350.0
1362.5
1375.0
1387.5
1400.0
1412.5
1425.0
1437.5
1450.0
1462.5
1475.0
1487.5
1500.0
1512.5
1525.0
1537.5
1550.0
1562.5
1575.0
1587.5
1600.0

